Contraction-free proofs and finitary games for Linear Logic

In the standard sequent presentations of Girard's Linear Logic (LL), there are two "non-decreasing" rules, where the premises are not smaller than the conclusion, namely the cut and the contraction rules. It is a universal concern to eliminate the cut rule. We show that, using an admissible modification of the tensor rule, contractions can be eliminated, and that cuts can be simultaneously limited to a single initial occurrence. This view leads to a consistent, but incomplete game model for LL with exponentials, which is finitary, in the sense that each play is finite. The game is based on a set of inference rules which does not enjoy cut elimination. Nevertheless, the cut rule is valid in the model.

==> abstract.txt <==
In the standard sequent presentations of Girard's Linear
Logic (LL), there are two "non-decreasing" rules, where the
premises are not smaller than the conclusion, namely the cut and the
contraction rules. It is a universal concern to eliminate the cut
rule. We show that, using an admissible modification of the tensor
rule, contractions can be eliminated, and that cuts can be
simultaneously limited to a single initial occurrence.

This view leads to a consistent, but incomplete game model for LL with
exponentials, which is finitary, in the sense that each play is
finite. The game is based on a set of inference rules which does not
enjoy cut elimination. Nevertheless, the cut rule is valid in the
model.

